Character-level NMT and language similarity

We explore the effectiveness of character-level neural machine translation using Transformer architecture for various levels of language similarity and size of the training dataset on translation between Czech and Croatian, German, Hungarian, Slovak, and Spanish. We evaluate the models using automatic MT metrics and show that translation between similar languages benefits from character-level input segmentation, while for less related languages, character-level vanilla Transformer-base often lags behind subword-level segmentation. We confirm previous findings that it is possible to close the gap by finetuning the already trained subword-level models to character-level.

==> REVIEWS.txt <==
============================================================================ 
MT Summit 2023 - Research Track  Reviews for Submission #38
============================================================================ 

Title: Character-level NMT and language similarity
Authors: Josef Jon and OndÅej Bojar


============================================================================
                            REVIEWER #1
============================================================================

Detailed Comments
---------------------------------------------------------------------------
This paper provides a use-case of character-level transformer-based machine translation of related languages. The experiment settings include various training dataset sizes, vocab sizes and model sizes.
NOTHING TO DO

Strength
1. Results show that for similar language pair Czech-Slovak, character-level NMT models outperform subword-level NMT models, for other language pairs, fine-tuning the subword-level NMT model on character-level data will improve the performance.
NOTHING TO DO

Weakness
1. The author did not propose new ideas to further improve the character-level NMT models for similar languages (such as further improving the similarity by script mapping?) or methods to address the problem that character-level NMT model underperforms subword-level NMT model for less similar language pairs.
NOTHING TO DO

2. The author claimed that experiments in this paper are on various levels of language similarity. From Table 2 it seems that there are three levels, ChrF=36.7, ChrF=22.7 and ChrF about 16. However, experiments showed that only Czech-sk is special (character-level model better than subword-level model). There's no difference among other languages (hr with ChrF=22.7, others with ChrF about 16). Therefore, it is hard to determine whether the difference is caused by the language similarity. It's better to add experiments on other similar language pairs.
TODO: change wording, or possibly add experiments?
~Done, I've explained that Croation char-level is for some reason not better from scratch, but after finetuning from a 4k model, it outperforms subword-level (and this doesn't happen with less similar languages)

Other comments:
1. In section 4.1, the author mentioned that subword-level models perform poorly in low-resource scenarios due to the sparsity of the longer subwords resulting in worse quality of the embeddings. It would be interesting to see some evidence for this claim.
TODO

2. The performance of es->Czech 500k using a character-level model is very low, even worse than using 50k data, why?
TODO
I don't know, just didn't converge, maybe just bad luck :) I'll rerun the training.

3. In Table 3, bold numbers are missing for hr 50k, bold numbers are wrong for es 500k (should bold 16 rather than 15.8).
Done
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Detailed Comments
---------------------------------------------------------------------------
Summary: This paper investigates character-level NMT over subword-level NMT. Experiments are done on varying amount of the training data, model size, and vocabulary size. Multiple language pairs are explored starting from very similar to less similar. Experimental findings suggest that for similar language pairs, character-NMT performs better and for distant language-pairs, fine tuning on subword-NMT models, character-level NMT performs comparably with subword-models. NOTHING TO DO



Comments: 
(1) "Character-level systems are more robust to domain shift and better in the translation of morphologically rich languages. Recent studies show that there are no conclusive proofs for these claims" - appropriate citations are needed.
DONE

(2) This paper seems to be exploring fine tuning of character-level NMT on pre-trained subword model which is already proposed by LibovickÃ½ and Fraser (2020) as stated in the related work section. The authors should clearly mention the difference/new findings of the current study from the work of LibovickÃ½ and Fraser (2020).
TODO

(3) It is claimed that for closely related language pairs character-NMT is better than subword-NMT, but experimented only on Czech-Slovak. Multiple close-related language pairs should be explored.
TODO -- or weaken the claim
I think done, better explained the Croatian

(4) In model section - "They obtained better results with a more complex curriculum learning scheme". This statement is not clear to me. Usually, curriculum learning follows easier training objective to harder training objective. So, does it mean that subword-level training is easier than character-level training? If so, then clear explanation is needed.
TODO

(5) Comparison of training time between subword-level NMT with fine-tuned character-NMT on subword NMT should be provided.
TODO -- possible to train?

(6) Overall, I think more experiments on multiple langauge families are needed to strongly claim the benefits of fine-tuning character-level NMT on pre-trained subword-NMT.
PROBABLY IGNORE?
I agree it would be always better to have more experiments, but I think its too late now.
---------------------------------------------------------------------------
